hm-toolbox: Matlab software for HODLR and HSS matrices

Matrices with hierarchical low-rank structure, including HODLR and HSS matrices, constitute a versatile tool to develop fast algorithms for addressing large-scale problems. While existing software packages for such matrices often focus on linear systems, their scope of applications is in fact much wider and includes, for example, matrix functions and eigenvalue problems. In this work, we present a new Matlab toolbox called hm-toolbox, which encompasses this versatility with a broad set of tools for HODLR and HSS matrices, unmatched by existing software. While mostly based on algorithms that can be found in the literature, our toolbox also contains a few new algorithms as well as novel auxiliary functions. Being entirely based on Matlab, our implementation does not strive for optimal performance. Nevertheless, it maintains the favorable complexity of hierarchical low-rank matrices and offers, at the same time, a convenient way of prototyping and experimenting with algorithms. A number of applications illustrate the use of the hm-toolbox.

==> toeplitz_residues_extended.dat <==
1024	2.1517e-11	1.9008e-11	5.1079e-13	1.6648e-13	5.7347e-14	2.4841e-11
1449	2.3938e-11	3.5995e-11	2.0133e-12	8.6938e-14	1.3641e-13	8.2004e-11
2048	1.5427e-11	2.8064e-11	3.237e-12	9.0524e-14	1.2388e-13	3.3828e-11
2897	7.3554e-11	6.9965e-11	4.7455e-12	5.7094e-14	3.1201e-13	1.5704e-10
4096	5.3411e-11	1.1073e-10	9.5084e-13	1.243e-14	2.6364e-13	4.0274e-10
5793	3.2949e-10	4.9379e-10	3.2575e-11	3.3505e-14	4.9004e-13	3.8856e-10
8192	3.8437e-10	6.2659e-10	4.713e-12	3.6009e-14	4.1478e-13	4.2481e-10
11586	2.6199e-09	1.029e-09	3.9104e-11	4.801e-15	1.2827e-13	1.5141e-09
16384	3.2902e-09	3.4732e-09	9.5346e-11	4.5614e-15	9.0459e-14	1.8785e-09
23171	3.1419e-08	4.7607e-09	1.4887e-10	1.0144e-13	1.0622e-12	1.6263e-08
32768	1.2661e-08	2.2911e-09	2.5238e-11	5.0683e-14	6.0135e-13	4.8017e-09
46341	2.5471e-07	4.4809e-09	6.1277e-10	5.491e-14	1.3518e-13	1.7732e-08
65536	2.3882e-07	2.7268e-09	3.6274e-10	1.0333e-13	6.3703e-14	2.8568e-08


==> toeplitz_times.dat <==
1024	0.1735	0.17345	0.15658	0.12339	0.15872	0.21455	0.026272
2048	0.31442	0.31052	0.29006	0.28046	0.31739	0.42064	0.14255
4096	0.67616	0.62482	0.5397	0.48575	0.58637	0.7208	0.76476
8192	1.3422	1.2933	1.1893	0.97585	1.3013	1.5114	4.4299
16384	2.8093	2.7914	2.7117	1.9959	2.257	3.097	29.192
32768	7.5398	5.5341	6.3194	4.2608	5.4115	6.0092	0

